Process matrices on generalised theories

We extend the process-matrix framework for defining indefinite causal orders to a broad class of generalised physical theories. We give a simple re-axiomatisation of spacetime contexts in terms of naturality over classical probes, which precisely captures non-contextual assignment together with compatibility with convexity and coarse-graining within local laboratories. Using this compositional perspective, we give a clean characterisation of theories in which abstract spacetime contexts admit a process-matrix representation, and we pin down the precise conditions (satisfied by classical theory, quantum theory, and a Boxworld-like theory) under which the supermap and process-matrix perspectives on higher-order processes coincide.

==> env_dist_diagram.tikz <==
\begin{tikzcd}[column sep=small]
\substack{ ([a,c']\times_p [b,d']) \seq \\ ([c,a']\times_p [d,b']) } \arrow[r, "\pi_1\seq\pi_1"] \arrow[dd, "\pi_2\seq\pi_2"']  & {[a,c']\seq [b,d']} \arrow[dd] \arrow[r,"\text{ten}_\seq"]     & {[ab,c'd']} \arrow[dddd] \\
 &  &        \\
{[c,a']\seq [d,b']} \arrow[r] \arrow[dd,"\text{ten}_\seq"']                                                                           & \substack{[a\otimes c,\bot]\seq \\ [b\otimes d,\bot]} \arrow[d,"\text{ten}_\seq"] &               &           \\
   &  {[(a\otimes c)(b\otimes d),\bot\bot]} \arrow[rd,"{[\delta,m]}"] &          \\
{[cd,a'b']} \arrow[rr]     &             & {[ab\otimes cd,\bot]}      
\end{tikzcd}

==> nswse.tikz <==
\begin{tikzpicture}[scale=0.6, {every node/.style}={scale=0.8}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (60) at (0.575, 0.275) {};
		\node [style=none] (61) at (0.575, -0.775) {};
		\node [style=none] (118) at (-0.675, 1) {$(\mathbb{X}, \mathbb{X}')$};
		\node [style=none] (123) at (-0.75, 0.25) {};
		\node [style=none] (124) at (-0.75, -0.75) {};
		\node [style=none] (125) at (0.75, 0.25) {};
		\node [style=none] (126) at (0.75, -0.75) {};
		\node [style=none] (127) at (-0.5, 0.75) {};
		\node [style=none] (129) at (-0.5, 0.25) {};
		\node [style=none] (130) at (-0.5, -0.75) {};
		\node [style=none] (131) at (0, -0.25) {$T$};
		\node [style=none] (134) at (0.5, 0.75) {};
		\node [style=none] (135) at (0.5, 0.275) {};
		\node [style=none] (136) at (0.5, -1.25) {};
		\node [style=none] (137) at (0.5, -0.775) {};
		\node [style=none] (171) at (0.5, -1.25) {};
		\node [style=none] (183) at (0.5, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style={morphism_shade}] (123.center)
			 to (125.center)
			 to (126.center)
			 to (124.center)
			 to cycle;
		\draw (129.center) to (127.center);
		\draw [in=90, out=-90] (134.center) to (135.center);
		\draw [in=90, out=-90] (137.center) to (136.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> nswse_scenario_1.tikz <==
\begin{tikzpicture}[scale=0.6, {every node/.style}={scale=0.8}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (50) at (0.075, 2.25) {};
		\node [style=none] (60) at (0.075, 1.275) {};
		\node [style=none] (61) at (0.075, 0.225) {};
		\node [style=none] (117) at (-1.225, -1.5) {$\mathbb{X}$};
		\node [style=none] (118) at (-1.175, 2.25) {$\mathbb{X}'$};
		\node [style=none] (123) at (-1.25, 1.25) {};
		\node [style=none] (124) at (-1.25, 0.25) {};
		\node [style=none] (125) at (0.25, 1.25) {};
		\node [style=none] (126) at (0.25, 0.25) {};
		\node [style=none] (127) at (-1, 2.25) {};
		\node [style=none] (128) at (-1, -1.475) {};
		\node [style=none] (129) at (-1, 1.25) {};
		\node [style=none] (130) at (-1, 0.25) {};
		\node [style=none] (131) at (-0.5, 0.75) {$T$};
		\node [style=none] (134) at (0, 2.25) {};
		\node [style=none] (135) at (0, 1.275) {};
		\node [style=none] (136) at (0.5, -0.5) {};
		\node [style=none] (137) at (0, 0.225) {};
		\node [style=none] (141) at (1.425, -0.5) {};
		\node [style=none] (143) at (1.425, 2.225) {};
		\node [style=none] (157) at (1.5, -0.5) {};
		\node [style=none] (158) at (1.5, 2.225) {};
		\node [style=none] (165) at (0.25, -0.5) {};
		\node [style=none] (166) at (0.25, -1) {};
		\node [style=none] (167) at (1.75, -0.5) {};
		\node [style=none] (168) at (1.75, -1) {};
		\node [style=none] (171) at (0.5, -0.5) {};
		\node [style=none] (173) at (1, -0.75) {$\rho$};
		\node [style=none] (174) at (1, -1) {};
		\node [style=none] (183) at (0, 2.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style={morphism_shade}] (123.center)
			 to (125.center)
			 to (126.center)
			 to (124.center)
			 to cycle;
		\draw [style=new edge style 0] (129.center) to (127.center);
		\draw [style=new edge style 0] (130.center) to (128.center);
		\draw [in=90, out=-90] (134.center) to (135.center);
		\draw [in=90, out=-90] (137.center) to (136.center);
		\draw [in=90, out=-90] (143.center) to (141.center);
		\draw [style={morphism_shade}] (165.center)
			 to (167.center)
			 to (168.center)
			 to (166.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> nswse_scenario_2.tikz <==
\begin{tikzpicture}[scale=0.6, {every node/.style}={scale=0.8}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (50) at (-0.175, 1.75) {};
		\node [style=none] (60) at (-0.175, 0.775) {};
		\node [style=none] (61) at (-0.175, -0.275) {};
		\node [style=none] (118) at (-1.425, 2) {$(\mathbb{X}, \mathbb{X}')$};
		\node [style=none] (123) at (-1.5, 0.75) {};
		\node [style=none] (124) at (-1.5, -0.25) {};
		\node [style=none] (125) at (0, 0.75) {};
		\node [style=none] (126) at (0, -0.25) {};
		\node [style=none] (127) at (-1.25, 1.75) {};
		\node [style=none] (129) at (-1.25, 0.75) {};
		\node [style=none] (130) at (-1.25, -0.25) {};
		\node [style=none] (131) at (-0.75, 0.25) {$T$};
		\node [style=none] (134) at (-0.25, 1.75) {};
		\node [style=none] (135) at (-0.25, 0.775) {};
		\node [style=none] (136) at (0.25, -1) {};
		\node [style=none] (137) at (-0.25, -0.275) {};
		\node [style=none] (141) at (1.175, -1) {};
		\node [style=none] (143) at (1.175, 1.725) {};
		\node [style=none] (157) at (1.25, -1) {};
		\node [style=none] (158) at (1.25, 1.725) {};
		\node [style=none] (165) at (0, -1) {};
		\node [style=none] (166) at (0, -1.5) {};
		\node [style=none] (167) at (1.5, -1) {};
		\node [style=none] (168) at (1.5, -1.5) {};
		\node [style=none] (171) at (0.25, -1) {};
		\node [style=none] (173) at (0.75, -1.25) {$\rho$};
		\node [style=none] (174) at (0.75, -1.5) {};
		\node [style=none] (183) at (-0.25, 1.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style={morphism_shade}] (123.center)
			 to (125.center)
			 to (126.center)
			 to (124.center)
			 to cycle;
		\draw (129.center) to (127.center);
		\draw [in=90, out=-90] (134.center) to (135.center);
		\draw [in=90, out=-90] (137.center) to (136.center);
		\draw [in=90, out=-90] (143.center) to (141.center);
		\draw [style={morphism_shade}] (165.center)
			 to (167.center)
			 to (168.center)
			 to (166.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}

